Ly$\alpha$ with SPICE: Interpreting Ly$\alpha$ emission at $z>5$

Ly$\alpha$ emission is key to understanding the process of cosmic reionisation. JWST is finally enabling us to measure Ly$\alpha$ emission deep into the epoch of reionisation for an increasing number of galaxies. However, discrepancies between measurements of Ly$\alpha$ equivalent widths (EW$_0$) of Ly$\alpha$ emitters (LAEs) have been noted between JWST and ground-based facilities. We employ SPICE, a suite of radiation-hydrodynamical simulations featuring different stellar feedback models, and investigate the impact of radiative transfer effects and observational systematics on the measured Ly$\alpha$ EW$_0$. We perform radiative transfer of Ly$\alpha$ and UV photons for SPICE galaxies to mimic slit spectroscopy for ground-based slits and JWST-MSA pseudo-slits. Spatial Ly$\alpha$-UV offsets exist independently of feedback model, and are common ($>70$% galaxies) with median values of $\approx0.07-0.11''$ and these predictions are consistent with the observed spatial offsets. Spatial Ly$\alpha$-UV offsets are a major cause of loss of flux for JWST-MSA observations, with median pseudo-slit losses of $\approx65$%, and $\approx30$% cases suffering from $>95$% pseudo-slit losses. Even in the absence of such spatial offsets, the presence of extended emission can cause median pseudo-slit losses of $40$%, with $4$% cases suffering from $>95$% pseudo-slit losses. Complex galaxy morphologies or misplaced JWST-MSA pseudo-slit can lead to under-estimated UV continuum, resulting in spuriously high estimates of EW$_0$ from JWST in $6-8$% of galaxies. We compare the predictions from {\tt SPICE} to 25 galaxies with Ly$\alpha$ emission observations from both the ground and JWST. The EW$_0^{\tt JWST}$ and the EW$_0^{\tt Ground}$ exhibit scatter in line with predictions, indicating that both physical and systematic effects are likely at play.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
